Multi-layer network analysis of deliberation in an online discussion platform: the case of Reddit

This paper uses a multi-layer network model to study deliberation in online discussion platforms, focusing on the Reddit platform. The model comprises two layers: a discussion layer, which represents the comment-to-comment replies as a hierarchical tree, and an actor layer, which represent the actor-to-actor reply interactions. The interlayer links represent user-comment ownership. We further propose several different network metrics to characterise the level of deliberation in discussion threads, and apply the model and metrics to a large Reddit dataset containing posts from 72 subreddits focused on different topics. We compare the level of deliberation that occurs on different subreddits, finding that subreddits that are based on geographical regions or focus on sports have the highest levels of deliberation. Analysis of the actor layer reveals several features consistent across all subreddits, such as small-world characteristics and similar numbers of highly active users.

==> tables/2023-11-21_max_ave_compare_table.csv <==
subreddit,max ave 5percent,max ave 20percent,ave max 5percent,ave max 20percent
AITAH,16.5\%,59.6\%,94.7\%,100\%
amiugly,2.44\%,29.3\%,100\%,100\%
antiwork,22.8\%,71.7\%,59.2\%,100\%
AskMen,12.6\%,51.8\%,68.6\%,100\%
AskUK,30.6\%,77.5\%,62\%,98.7\%
australia,59.4\%,96.2\%,38\%,99.4\%
aww,14.3\%,35.7\%,40\%,100\%
baseball,70.6\%,95.8\%,29.8\%,98.9\%
books,42.4\%,83.1\%,56.8\%,100\%
boxoffice,76.8\%,100\%,24.4\%,97.7\%
canada,88.3\%,100\%,59.6\%,99.8\%
CasualUK,13.3\%,68.7\%,31.4\%,100\%
CFB,76.7\%,96.3\%,34.9\%,99\%
conspiracy,46.6\%,91.5\%,70.7\%,100\%
CrazyFuckingVideos,19.4\%,69.7\%,73.2\%,100\%
Cricket,43.2\%,84.1\%,27.5\%,92.8\%
CryptoCurrency,7.94\%,69.8\%,35.7\%,100\%
Damnthatsinteresting,20.8\%,69.4\%,75\%,100\%
dankmemes,45.9\%,87.8\%,60.7\%,98.2\%
DestinyTheGame,34.6\%,86.4\%,41.2\%,100\%
DnD,15.2\%,71.2\%,66.7\%,100\%
Eldenring,14\%,58\%,53.8\%,100\%
europe,82.1\%,98.6\%,61.9\%,99.7\%
formula1,83.8\%,98.5\%,30.1\%,98.9\%
FragReddit,21.4\%,75\%,41.9\%,100\%
FreeKarma4All,60\%,100\%,14.3\%,90.5\%
funny,22.4\%,67.2\%,60.9\%,100\%
GachaClub,22.5\%,72.5\%,50\%,94.4\%
Games,97\%,100\%,36.8\%,98.9\%
gaming,60.6\%,88.4\%,54.7\%,98.9\%
golf,23.3\%,72.1\%,58.8\%,100\%
hockey,57.6\%,96.4\%,41.5\%,99\%
KGBTR,11.8\%,58.8\%,35.3\%,100\%
leagueoflegends,66.7\%,95.2\%,48.4\%,99.6\%
LifeProTips,20\%,75.4\%,65\%,100\%
LoveIslandTV,42.2\%,95.6\%,31.7\%,100\%
MadeMeSmile,8.55\%,47.9\%,83.3\%,100\%
MapPorn,71.5\%,95.8\%,68.2\%,100\%
marvelstudios,37.8\%,84.6\%,51.9\%,99\%
MMA,59.1\%,99.2\%,30.8\%,98.8\%
movies,36.8\%,82.9\%,44.3\%,100\%
namenerds,13.6\%,40.9\%,50\%,100\%
nba,75.9\%,96.2\%,55.9\%,99.3\%
neoliberal,85.7\%,100\%,16.8\%,99.1\%
nfl,79.6\%,99\%,38.6\%,99\%
OnePiece,20.9\%,78.8\%,76.1\%,98.9\%
OnePiecePowerScaling,20.7\%,80.5\%,80.3\%,100\%
Overwatch,23.9\%,80.6\%,61.5\%,96.2\%
pcgaming,85.6\%,98.2\%,48\%,98.5\%
Philippines,5.45\%,65.5\%,37.5\%,100\%
PoliticalCompassMemes,80.8\%,98.3\%,61.8\%,100\%
PoliticalHumor,29.3\%,82.8\%,48.6\%,100\%
politics,52\%,90.5\%,53.3\%,100\%
ProgrammerHumor,52.1\%,97.9\%,50\%,98\%
PS5,44.9\%,91.5\%,42.1\%,100\%
soccer,81.4\%,96.2\%,41.3\%,97.3\%
SpidermanPS4,7.58\%,45.5\%,50\%,100\%
SquaredCircle,51.2\%,94.4\%,29.6\%,100\%
TaylorSwift,39.7\%,86.8\%,42.9\%,98.4\%
television,76.8\%,100\%,40.3\%,98.3\%
therewasanattempt,21.2\%,70.4\%,67.9\%,100\%
TikTokCringe,22.6\%,77.8\%,90.9\%,100\%
Tinder,20.5\%,74.9\%,73.1\%,100\%
todayilearned,83.3\%,97.8\%,53.1\%,99.7\%
TooAfraidToAsk,20\%,68.8\%,64.1\%,100\%
travisscott,6.9\%,37.9\%,40\%,100\%
TrueUnpopularOpinion,61.5\%,95.5\%,86.5\%,100\%
Turkey,17.6\%,74.1\%,68.2\%,100\%
TwoXChromosomes,29.4\%,81\%,49.3\%,98.7\%
UFOs,56.2\%,95.3\%,57.3\%,99.6\%
unitedkingdom,95.5\%,99.1\%,52.2\%,99.8\%
unpopularopinion,25\%,75\%,70.9\%,100\%
wallstreetbets,24.3\%,83.1\%,45.8\%,100\%
WhitePeopleTwitter,21.1\%,70.7\%,77.1\%,100\%
worldnews,87.8\%,99.1\%,56.8\%,99.7\%


==> tables/activity_layer_table.csv <==
subreddit,NO. of comment,maximum depth,average depth,maximum width,average width,dydatic number,dydatic length,percentage max,percentage ave,percentage dydatic
AITAH,70.6,5.28,2.09,37.44,9.02,7.54,3.32,0.056,0.0078,0.047
amiugly,58.7,3.79,1.63,36.37,10.17,6.37,2.86,0.018,0.00031,0.013
antiwork,79.6,5.54,2.15,36.44,9.33,9.42,3.31,0.066,0.02,0.028
AskMen,128,5.67,1.59,71.92,17.13,11.22,3.01,0.083,0.012,0.054
AskUK,84.6,5.24,1.92,38.21,11.39,9.4,3.11,0.05,0.02,0.022
australia,84.9,5.97,2.24,28.12,9.73,10.28,2.96,0.05,0.059,0.048
aww,48.3,3.37,1.5,22.98,8.36,3.69,2.35,0.0087,0.0026,0.0046
baseball,70.4,6,2.29,23.63,9.53,7.27,2.9,0.034,0.061,0.023
books,103.5,5.53,1.99,46.95,14.39,12.11,3.18,0.042,0.027,0.029
boxoffice,57.4,6.02,2.43,17.54,7.41,7.7,3.04,0.024,0.062,0.035
canada,180.3,10.61,3.18,37.54,12.87,25.05,3.62,0.15,0.21,0.22
CasualUK,94.9,5.27,1.85,45.41,13.47,9.53,3.01,0.046,0.012,0.0084
CFB,155.8,7.79,2.61,47.23,16.83,18.43,3.26,0.1,0.17,0.047
conspiracy,58.4,6.43,2.23,19.16,6.34,8.14,3.27,0.044,0.029,0.084
CrazyFuckingVideos,158,6.92,1.85,73.2,17.75,10.18,2.9,0.13,0.027,0.036
Cricket,78.1,6,2.21,32.74,11.18,8.37,3.05,0.026,0.031,0.031
CryptoCurrency,91.8,5.61,1.89,40.31,13.37,8.3,2.94,0.033,0.0042,0.011
Damnthatsinteresting,168.8,6.06,1.83,68.9,16.76,9.55,2.9,0.099,0.02,0.031
dankmemes,64.2,5.03,1.86,23.39,7.95,5.85,2.48,0.045,0.03,0.022
DestinyTheGame,51.6,5.69,2.4,20.58,6.8,7.52,3.37,0.034,0.022,0.035
DnD,46.6,4.75,2.14,24.05,7.11,6.15,3.33,0.035,0.007,0.021
Eldenring,45.5,5.07,2.27,22.71,6.64,5.78,3.47,0.027,0.0054,0.018
europe,120.6,9.32,3.08,27.8,9.6,18.37,3.51,0.096,0.13,0.17
formula1,117.1,7.15,2.58,33.42,12.65,12.47,3.07,0.066,0.14,0.029
FragReddit,85.1,5.5,1.78,42.59,12.88,9.81,3.1,0.051,0.018,0.027
FreeKarma4All,33.7,4.36,1.96,12.07,6.77,4.65,2.27,0.0029,0.01,0.035
funny,94.4,4.82,1.62,46.72,12.75,5.68,2.46,0.052,0.015,0.013
GachaClub,56.4,17.93,7.17,13.66,5.14,9.05,9.29,0.014,0.0055,0.076
Games,119.7,7.46,3.16,25.66,10.81,15.15,3.09,0.075,0.18,0.03
gaming,100.7,6.08,2.09,42.74,12.84,11.1,3.16,0.059,0.055,0.039
golf,45.9,4.44,1.92,23.89,7.75,5.81,3.1,0.019,0.0049,0.01
hockey,123.8,7.55,2.54,41.09,14.1,13.96,3.23,0.077,0.093,0.046
KGBTR,31.5,5.56,2.18,14.03,5.03,4.83,3.5,0.015,0.0042,0.034
leagueoflegends,85.8,6.14,2.36,29.4,9.74,10.38,3.2,0.061,0.07,0.028
LifeProTips,87.1,4.61,1.73,41.17,12.08,8.09,2.73,0.046,0.011,0.005
LoveIslandTV,96.6,6.37,2.11,40.36,13.58,11.96,3.26,0.045,0.04,0.047
MadeMeSmile,121.6,5.13,1.59,67.45,16.09,8.16,2.7,0.073,0.0052,0.017
MapPorn,120.1,7.25,2.46,37.17,11.42,15.76,3.26,0.11,0.099,0.078
marvelstudios,100.1,6.88,2.27,39.17,11,12.37,3.31,0.085,0.054,0.056
MMA,140.1,8.09,2.67,44.31,14.81,15.79,3.3,0.09,0.15,0.046
movies,103.1,5.12,1.89,44.77,14.69,9,2.96,0.038,0.024,0.014
namenerds,63.7,3.35,1.48,38.93,12.24,5.47,2.34,0.016,0.0033,0.0017
nba,121.6,7.81,2.45,36.81,12.18,13.82,3.27,0.088,0.11,0.092
neoliberal,58.2,6.98,2.87,15.26,6.83,8.53,3.11,0.01,0.057,0.06
nfl,140.6,8.14,2.74,39.21,14.27,15.07,3.21,0.091,0.16,0.059
OnePiece,52.1,6.5,2.09,21.96,6.65,7.07,3.56,0.048,0.012,0.092
OnePiecePowerScaling,52.1,6.99,2.09,21.33,6.44,7.35,3.68,0.05,0.012,0.11
Overwatch,45.4,5.2,2.06,20.58,6.63,6.14,3.31,0.031,0.011,0.033
pcgaming,101.9,6.86,2.47,32.66,11.93,13.18,3.14,0.073,0.11,0.047
Philippines,67.5,4.7,1.89,34.91,11.02,6.94,2.97,0.027,0.0025,0.02
PoliticalCompassMemes,138.5,9.37,2.71,35.1,11.82,21.17,3.57,0.13,0.16,0.19
PoliticalHumor,64.3,5.08,1.85,29.17,9.48,5.76,2.68,0.037,0.018,0.029
politics,142,7.3,2.25,50.12,14.89,11.38,3.12,0.1,0.079,0.049
ProgrammerHumor,68.8,5.7,2.09,27.01,9.83,6.6,2.81,0.034,0.03,0.023
PS5,123.2,7.35,2.46,43.27,13.02,14.9,3.1,0.093,0.083,0.049
soccer,107.9,6.89,2.46,33.07,11.64,11.69,3.04,0.067,0.11,0.044
SpidermanPS4,59.6,5.64,2.12,31.14,8.3,7.03,3.3,0.044,0.0055,0.036
SquaredCircle,84,5.19,1.93,33.9,12.31,6.9,2.66,0.035,0.042,0.0088
TaylorSwift,86.5,4.76,1.9,38.5,12.89,8.83,2.92,0.03,0.021,0.0094
television,123.5,6.58,2.35,39.47,14.35,12.88,3,0.074,0.12,0.032
therewasanattempt,128.9,5.53,1.7,52.43,13.61,7.18,2.55,0.076,0.019,0.036
TikTokCringe,105,6.37,1.88,46.36,11.81,9.55,2.84,0.095,0.021,0.089
Tinder,121.7,6.88,2.15,54.47,12.5,14.55,3.34,0.12,0.029,0.065
todayilearned,135.6,7.41,2.56,36.03,12.94,14.21,3.1,0.11,0.15,0.033
TooAfraidToAsk,60.7,4.98,1.97,29.59,8.39,6.98,3.06,0.048,0.012,0.029
travisscott,32,4.57,1.95,16.73,6.26,4,2.95,0.013,0.0017,0.016
TrueUnpopularOpinion,112.5,9.99,2.89,30.69,8.32,19.68,4.2,0.11,0.073,0.27
Turkey,54.7,6.48,2.18,23.72,7.28,8.47,3.59,0.042,0.0095,0.098
TwoXChromosomes,87.4,5.56,2.13,36.92,10.58,10.87,3.2,0.06,0.028,0.035
UFOs,81.3,6.83,2.43,26.5,8.74,12.19,3.51,0.067,0.058,0.073
unitedkingdom,162.6,10.54,3.41,29.36,10.78,23.57,3.58,0.11,0.19,0.22
unpopularopinion,79.1,5.7,1.91,34.15,9.51,9.62,3.2,0.055,0.016,0.058
wallstreetbets,110.3,6.41,2.03,45.05,12.85,11.46,3.23,0.07,0.028,0.043
WhitePeopleTwitter,138.4,6.23,1.81,64.23,14.93,9.37,2.77,0.11,0.025,0.057
worldnews,126.9,7.91,2.78,31.24,10.71,13.63,3.06,0.089,0.13,0.071


==> tables/actor_layer_table.csv <==
subreddit,number of actor,number of large actor,clustering coefficient,nc ratio,large community fraction,degree assortativity,power law coefficent
AITAH,48896,3369,0.0363,122.2,0.11,-0.013,0.592
amiugly,56381,3711,0.037,137.1,0.016,-0.14,0.591
antiwork,62662,3257,0.0302,98.4,0.016,-0.085,0.595
AskMen,68510,5564,0.0431,240,0.0083,-0.093,0.583
AskUK,53038,6265,0.0386,241.6,0.01,-0.085,0.549
australia,37646,4186,0.0588,246.1,0.74,-0.067,0.587
aww,36559,1582,0.0986,156,0.59,-0.22,0.664
baseball,39908,4925,0.0963,474.4,0.97,-0.073,0.587
books,51724,2343,0.0461,108.1,0.018,-0.03,0.605
boxoffice,14723,2006,0.176,353,0.99,-0.12,0.676
canada,33228,4361,0.0965,420.7,0.98,-0.1,0.58
CasualUK,64297,4303,0.0432,185.9,0.029,-0.06,0.576
CFB,44027,8511,0.0804,684.1,0.97,-0.056,0.582
conspiracy,31914,3668,0.101,371.9,0.91,-0.093,0.597
CrazyFuckingVideos,126264,3235,0.0915,296.1,0.7,0.0038,0.563
Cricket,14140,2311,0.208,479.7,0.96,-0.11,0.63
CryptoCurrency,17135,2899,0.229,663.6,0.99,-0.15,0.718
Damnthatsinteresting,140313,2437,0.117,284.3,0.52,-0.0044,0.676
dankmemes,42161,1694,0.084,142.3,0.43,-0.18,0.64
DestinyTheGame,23674,3788,0.0469,177.8,0.013,-0.084,0.592
DnD,28506,2572,0.0329,84.6,0.018,-0.14,0.555
Eldenring,30004,2529,0.0445,112.6,0.013,-0.14,0.563
europe,45105,3517,0.0601,211.3,0.94,-0.046,0.565
formula1,35402,3904,0.0947,369.6,0.97,-0.1,0.558
FragReddit,21615,3809,0.0782,298,0.93,-0.073,0.587
FreeKarma4All,3414,2108,0.0646,136.2,0.34,-0.13,0.624
funny,120240,3014,0.0993,299.2,0.57,-0.17,0.651
GachaClub,4334,1514,0.215,325.8,0.99,-0.15,0.9
Games,30088,2183,0.078,170.2,0.95,-0.062,0.578
gaming,128474,6929,0.0565,391.5,0.35,-0.057,0.552
golf,32980,4198,0.0374,157.1,0.011,-0.11,0.535
hockey,30632,3840,0.093,357,0.97,-0.088,0.587
KGBTR,13299,3049,0.102,311.3,0.92,-0.12,0.607
leagueoflegends,45054,5876,0.0527,309.9,0.31,-0.082,0.564
LifeProTips,64466,1970,0.0678,133.6,0.46,-0.22,0.633
LoveIslandTV,8848,1701,0.233,396.1,0.99,-0.14,0.749
MadeMeSmile,129473,1920,0.134,257.1,0.57,-0.19,0.689
MapPorn,53564,2126,0.0742,157.7,0.021,0.021,0.602
marvelstudios,35071,2938,0.0725,212.9,0.023,-0.091,0.626
MMA,27005,2953,0.133,393.1,0.98,-0.11,0.552
movies,100707,5838,0.0424,247.6,0.0086,-0.057,0.548
namenerds,47324,4851,0.0386,187.2,0.014,-0.16,0.572
nba,63448,7748,0.0735,569.3,0.97,-0.064,0.575
neoliberal,8734,1901,0.0963,183.1,0.99,-0.054,0.678
nfl,58073,6616,0.092,608.9,0.98,-0.075,0.541
OnePiece,38319,4943,0.224,1108.7,0.57,-0.098,0.692
OnePiecePowerScaling,12815,2743,0.235,643.3,0.99,-0.17,0.759
Overwatch,23188,2847,0.0518,147.6,0.02,-0.17,0.6
pcgaming,38032,2493,0.0804,200.4,0.86,-0.072,0.575
Philippines,32839,4172,0.105,436.3,0.11,-0.086,0.603
PoliticalCompassMemes,22533,4356,0.0876,381.5,0.98,-0.093,0.607
PoliticalHumor,29551,1874,0.113,212,0.85,-0.089,0.631
politics,100375,8962,0.0835,747.9,0.95,-0.071,0.519
ProgrammerHumor,29100,1833,0.0745,136.5,0.022,-0.11,0.619
PS5,42201,2025,0.119,240.9,0.91,-0.092,0.52
soccer,51915,5341,0.0905,483.4,0.96,-0.067,0.515
SpidermanPS4,18650,2032,0.0939,190.8,0.95,-0.091,0.631
SquaredCircle,36362,6433,0.0964,620.1,0.95,-0.078,0.575
TaylorSwift,36649,4289,0.0717,307.5,0.013,-0.088,0.61
television,63256,3032,0.0743,225.3,0.84,-0.069,0.561
therewasanattempt,103351,3367,0.0853,287,0.6,-0.082,0.621
TikTokCringe,83247,2741,0.0664,181.9,0.46,-0.088,0.586
Tinder,72965,3691,0.0414,152.9,0.0092,-0.047,0.598
todayilearned,86814,2751,0.0504,138.6,0.016,-0.045,0.535
TooAfraidToAsk,48075,3917,0.0307,120.4,0.011,-0.049,0.582
travisscott,13882,2067,0.118,242.9,0.94,-0.097,0.611
TrueUnpopularOpinion,92500,7721,0.047,362.8,0.68,-0.046,0.549
Turkey,17243,2724,0.0892,242.9,0.025,-0.096,0.61
TwoXChromosomes,53839,3839,0.0358,137.3,0.011,-0.067,0.569
UFOs,41370,5726,0.0685,392.1,0.96,-0.074,0.59
unitedkingdom,31072,3834,0.0743,284.8,0.98,-0.067,0.574
unpopularopinion,60949,4900,0.0357,175,0.014,-0.12,0.568
wallstreetbets,60863,3687,0.0498,183.6,0.019,-0.08,0.579
WhitePeopleTwitter,100637,6901,0.139,955.9,0.91,-0.13,0.528
worldnews,70934,3211,0.118,377.4,0.12,-0.0091,0.547


==> tables/correlation_ave_pecentage.csv <==
,Top 5\%,Top 10\%,Top 20\%,Top 30\%
Top 5\%,1,0.98,0.93,0.88
Top 10\%,0.98,1,0.97,0.93
Top 20\%,0.93,0.97,1,0.99
Top 30\%,0.88,0.93,0.99,1


==> tables/correlation_between_activity_properties.csv <==
,no comment,max depth,ave depth,max width,ave width,unique user,ave com length,post score,comment score,upvote p,dydatic number,dydatic ave length,comment score total
no comment,1,0.4,0.14,0.87,0.86,0.94,0.01,0.44,0.33,0.22,0.82,0.05,0.71
max depth,0.4,1,0.79,0.24,0.18,0.32,0.06,0.14,0.11,0.11,0.44,0.71,0.24
ave depth,0.14,0.79,1,0,0.01,0.06,0.06,0.02,0.03,0.05,0.2,0.86,0.09
max width,0.87,0.24,0,1,0.9,0.93,-0.04,0.41,0.26,0.2,0.58,-0.01,0.56
ave width,0.86,0.18,0.01,0.9,1,0.89,-0.05,0.37,0.3,0.22,0.63,-0.06,0.58
unique user,0.94,0.32,0.06,0.93,0.89,1,-0.02,0.48,0.38,0.24,0.72,-0.01,0.73
ave com length,0.01,0.06,0.06,-0.04,-0.05,-0.02,1,-0.07,-0.08,-0.17,0.08,0.04,-0.04
post score,0.44,0.14,0.02,0.41,0.37,0.48,-0.07,1,0.42,0.17,0.26,-0.01,0.55
comment score,0.33,0.11,0.03,0.26,0.3,0.38,-0.08,0.42,1,0.3,0.21,-0.04,0.68
upvote p,0.22,0.11,0.05,0.2,0.22,0.24,-0.17,0.17,0.3,1,0.17,0.01,0.24
dydatic number,0.82,0.44,0.2,0.58,0.63,0.72,0.08,0.26,0.21,0.17,1,0.05,0.54
dydatic ave length,0.05,0.71,0.86,-0.01,-0.06,-0.01,0.04,-0.01,-0.04,0.01,0.05,1,0
comment score total,0.71,0.24,0.09,0.56,0.58,0.73,-0.04,0.55,0.68,0.24,0.54,0,1


==> tables/subreddit_lists.csv <==
Sports,baseball,CFB,Cricket,formula1,golf,hockey,MMA,nba,nfl,soccer,SquaredCircle
Specific games,DestinyTheGame,DnD,Eldenring,GachaClub,leagueoflegends,Overwatch,SpidermanPS4,,,,
Political discussion,neoliberal,politics,worldnews,,,,,,,,
Regional,AskUK,australia,canada,europe,Philippines,Turkey,unitedkingdom,AITAH,,,
Ungrouped,LoveIslandTV,marvelstudios,OnePiecePowerScaling,OnePiece,TaylorSwift,TikTokCringe,Tinder,travisscott,,,
,LifeProTips,todayilearned,WhitePeopleTwitter,antiwork,TwoXChromosomes,KGBTR,Games,gaming,,,
,FragReddit,FreeKarma4All,TrueUnpopularOpinion,unpopularopinion,pcgaming,PS5,CryptoCurrency,wallstreetbets,,,
,amiugly,aww,CrazyFuckingVideos,Damnthatsinteresting,dankmemes,funny,MadeMeSmile,therewasanattempt,,,
,TooAfraidToAsk,CasualUK,MapPorn,books,movies,namenerds,ProgrammerHumor,television,,,
,UFOs,boxoffice,AskMen,PoliticalHumor,PoliticalCompassMemes,,,,,,

